DeepGaze IIE: Calibrated prediction in and out-of-domain for state-of-the-art saliency modeling

Since 2014 transfer learning has become the key driver for the improvement of spatial saliency prediction; however, with stagnant progress in the last 3-5 years. We conduct a large-scale transfer learning study which tests different ImageNet backbones, always using the same read out architecture and learning protocol adopted from DeepGaze II. By replacing the VGG19 backbone of DeepGaze II with ResNet50 features we improve the performance on saliency prediction from 78% to 85%. However, as we continue to test better ImageNet models as backbones (such as EfficientNetB5) we observe no additional improvement on saliency prediction. By analyzing the backbones further, we find that generalization to other datasets differs substantially, with models being consistently overconfident in their fixation predictions. We show that by combining multiple backbones in a principled manner a good confidence calibration on unseen datasets can be achieved. This new model, "DeepGaze IIE", yields a significant leap in benchmark performance in and out-of-domain with a 15 percent point improvement over DeepGaze II to 93% on MIT1003, marking a new state of the art on the MIT/Tuebingen Saliency Benchmark in all available metrics (AUC: 88.3%, sAUC: 79.4%, CC: 82.4%).

==> evaluation-mean.csv <==
Model,IG,AUC,sAUC,NSS,CC,KLDiv
densenet201,1.0377,0.8892,0.7876,2.5994,0.7736,0.5156
shapenetC,1.0278,0.8878,0.7848,2.638,0.7716,0.5263
efficientnet,1.0201,0.889,0.787,2.6213,0.7704,0.5237
resnext50,1.0368,0.8886,0.7854,2.6354,0.7731,0.5214
resnet50,1.0326,0.8874,0.7834,2.6141,0.7657,0.5318
resnet101,1.0045,0.8866,0.7816,2.5909,0.7631,0.5389
vgg19,0.9483,0.8838,0.7747,2.5457,0.7486,0.5653
vgg11,0.9035,0.8803,0.7681,2.4905,0.7346,0.5896
alexnet,0.8046,0.8736,0.7554,2.3073,0.6983,0.6482

